Freeze and Conquer: Reusable Ansatz for Solving the Traveling Salesman Problem

In this paper we present a variational algorithm for the Traveling Salesman Problem (TSP) that combines (i) a compact encoding of permutations, which reduces the qubit requirement too, (ii) an optimize-freeze-reuse strategy: where the circuit topology (``Ansatz'') is first optimized on a training instance by Simulated Annealing (SA), then ``frozen'' and re-used on novel instances, limited to a rapid re-optimization of only the circuit parameters. This pipeline eliminates costly structural research in testing, making the procedure immediately implementable on NISQ hardware. On a set of $40$ randomly generated symmetric instances that span $4 - 7$ cities, the resulting Ansatz achieves an average optimal trip sampling probability of $100\%$ for 4 city cases, $90\%$ for 5 city cases and $80\%$ for 6 city cases. With 7 cities the success rate drops markedly to an average of $\sim 20\%$, revealing the onset of scalability limitations of the proposed method. The results show robust generalization ability for moderate problem sizes and indicate how freezing the Ansatz can dramatically reduce time-to-solution without degrading solution quality. The paper also discusses scalability limitations, the impact of ``warm-start'' initialization of parameters, and prospects for extension to more complex problems, such as Vehicle Routing and Job-Shop Scheduling.

==> accuracy_comparison_update.csv <==
Instance,4 cities,5 cities,6 cities,7 cities
1,0.999,0.984,0.956,0.0
2,0.999,0.989,0.0,0.0
3,0.998,0.913,0.98,0.0
4,1.0,0.899,0.856,0.310
5,1.0,0.977,0.979,0.967
6,0.997,0.0,0.0,0.0
7,0.999,0.997,0.979,0.0
8,0.999,0.991,0.899,0.941
9,0.997,0.989,0.0,0.0
10,0.999,0.959,0.0,0.0


==> best_fitness_4.csv <==
Run,Run ID,metric,step,timestamp,value
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,0,1752837244022,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,1,1752838340093,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,2,1752839596338,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,3,1752840756721,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,4,1752841884000,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,5,1752842907813,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,7,1752844982291,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,8,1752845880745,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,9,1752846422017,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,10,1752847044214,0.9991536458333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,11,1752847573210,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,13,1752849316203,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,14,1752850320716,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,15,1752851332092,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,16,1752852668619,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,17,1752854174284,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,19,1752856219296,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,20,1752857151299,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,21,1752858128407,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,22,1752858788738,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,23,1752859429395,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,25,1752860178600,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,26,1752861154615,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,27,1752862129476,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,28,1752862843401,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,29,1752863876018,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,31,1752865961096,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,32,1752866615700,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,33,1752866673557,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,34,1752867902596,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,35,1752868945095,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,37,1752871080496,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,38,1752872452019,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,39,1752873767604,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,40,1752875247397,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,41,1752876336560,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,42,1752877329816,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,44,1752879227603,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,45,1752880129781,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,46,1752881079838,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,47,1752881723511,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,48,1752882384525,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,50,1752883739513,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,51,1752884853393,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,52,1752885868799,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,53,1752886832595,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,54,1752887947307,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,56,1752890232602,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,57,1752891450902,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,58,1752892600715,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,59,1752893233927,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,60,1752893841094,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,62,1752895653399,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,63,1752896645195,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,64,1752897819735,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,65,1752898800390,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,66,1752899356298,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,68,1752900409910,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,69,1752901075990,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,70,1752901779626,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,71,1752902875289,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,72,1752904011278,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,74,1752906151274,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,75,1752907277681,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,76,1752908363446,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,77,1752909284893,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,78,1752910275095,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,79,1752911223699,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,81,1752913249503,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,82,1752914337847,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,83,1752915408608,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,84,1752916490563,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,85,1752917508404,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,87,1752919442490,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,88,1752920423777,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,89,1752921904289,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,90,1752922919774,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,91,1752923969553,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,93,1752926334513,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,94,1752927440197,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,95,1752928420754,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,96,1752929443154,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,97,1752930596879,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,99,1752931980399,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,100,1752933058167,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,101,1752934292896,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,102,1752935202349,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,103,1752935758808,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,105,1752936817855,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,106,1752936876513,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,107,1752937693899,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,108,1752938582055,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,109,1752939141498,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,111,1752940483399,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,112,1752941529607,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,113,1752942524104,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,114,1752943648858,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,115,1752944504102,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,116,1752945693638,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,118,1752947637395,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,119,1752948663598,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,120,1752949648703,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,121,1752950822498,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,122,1752951920416,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,124,1752954047431,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,125,1752955202430,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,126,1752955999056,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,127,1752957019859,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,128,1752958101784,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,130,1752960076605,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,131,1752961308187,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,132,1752962453195,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,133,1752963525608,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,134,1752964621134,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,136,1752966779050,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,137,1752968030619,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,138,1752969032921,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,139,1752970376274,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,140,1752971501852,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,142,1752973827492,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,143,1752974937801,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,144,1752976054494,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,145,1752977162086,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,146,1752978201020,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,148,1752980378921,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,149,1752981933723,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,150,1752983310554,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,151,1752984905498,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,152,1752986033448,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,153,1752987136408,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,155,1752989126212,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,156,1752989797122,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,157,1752990489407,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,158,1752991558081,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,159,1752992666244,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,161,1752994949964,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,162,1752996234702,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,163,1752997786785,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,164,1752999174686,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,165,1753000337506,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,167,1753002126414,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,168,1753003147276,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,169,1753004491600,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,170,1753005588771,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,171,1753006759123,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,173,1753009789306,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,174,1753011137219,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,175,1753012138879,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,176,1753013068360,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,177,1753014219599,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,179,1753016016993,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,180,1753016073459,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,181,1753016791321,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,182,1753017889180,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,183,1753018553892,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,185,1753020828686,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,186,1753021519494,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,187,1753022502228,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,188,1753023434588,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,189,1753024389651,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,191,1753026494397,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,192,1753027615408,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,193,1753028614691,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,194,1753029189997,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,195,1753029726893,0.99931640625
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,196,1753030241814,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,198,1753031654910,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,199,1753032454105,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,200,1753032956676,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,201,1753033459402,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,202,1753034304834,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,204,1753037387020,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,205,1753038868020,0.9993815104166667
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,206,1753039633217,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,207,1753040523478,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,208,1753041404091,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,210,1753044144722,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,211,1753045764795,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,212,1753046843486,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,213,1753047832978,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,214,1753048816221,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,216,1753049438594,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,217,1753050474214,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,218,1753051567695,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,219,1753052222064,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,220,1753053248200,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,222,1753055769901,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,223,1753056888318,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,224,1753058269115,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,225,1753059524112,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,226,1753060654508,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,228,1753062973298,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,229,1753064161160,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,230,1753065422621,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,231,1753066637089,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,232,1753067952535,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,233,1753069376578,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,235,1753071544562,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,236,1753072686190,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,237,1753073776788,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,238,1753074754722,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,239,1753075509216,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,241,1753077579100,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,242,1753078683291,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,243,1753079719024,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,244,1753080788591,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,245,1753081818150,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,247,1753083548893,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,248,1753084797490,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,249,1753085994680,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,250,1753087619974,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,251,1753089322216,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,253,1753092782520,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,254,1753094485691,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,255,1753096026524,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,256,1753097604310,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,257,1753099399240,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,259,1753103231924,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,260,1753104410860,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,261,1753105989132,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,262,1753107698664,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,263,1753109597318,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,265,1753113489280,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,266,1753115524567,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,267,1753116734627,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,268,1753118527531,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,269,1753120384044,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,270,1753122079620,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,272,1753125878927,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,273,1753127651489,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,274,1753129069702,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,275,1753130452307,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,276,1753132053958,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,278,1753135407822,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,279,1753137350507,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,280,1753138574507,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,281,1753140248190,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,282,1753142213891,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,284,1753144651624,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,285,1753145618199,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,286,1753145704089,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,287,1753146648937,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,288,1753147574810,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,290,1753150616516,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,291,1753152051714,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,292,1753152976898,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,293,1753154480561,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,294,1753156087279,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,296,1753159145355,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,297,1753160873988,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,298,1753162846042,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,299,1753164611802,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,300,1753166514294,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,302,1753169488290,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,303,1753171184989,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,304,1753173585406,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,305,1753175755102,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,306,1753178274154,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,307,1753180487280,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,309,1753184751500,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,310,1753186550294,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,311,1753188317923,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,312,1753189616378,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,313,1753191213278,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,315,1753193957097,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,316,1753195435002,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,317,1753197073710,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,318,1753198492485,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,319,1753199867816,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,321,1753202765094,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,322,1753204293496,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,323,1753205941702,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,324,1753207944786,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,325,1753209536612,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,327,1753213956682,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,328,1753215604031,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,329,1753217213587,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,330,1753218748434,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,331,1753219679028,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,333,1753222242820,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,334,1753223661235,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,335,1753225268345,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,336,1753226645041,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,337,1753228003227,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,339,1753230722708,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,340,1753231641514,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,341,1753233145006,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,342,1753234188989,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,343,1753235712091,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,344,1753237187793,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,346,1753239057988,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,347,1753240010122,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,348,1753240093886,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,349,1753240181540,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,350,1753241090826,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,352,1753244108518,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,353,1753245621409,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,354,1753246916994,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,355,1753248556095,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,356,1753249986494,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,358,1753253483505,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,359,1753255085890,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,360,1753256718136,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,361,1753258206091,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,362,1753260150799,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,364,1753262366672,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,365,1753264023394,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,366,1753265551830,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,367,1753267363852,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,368,1753269380625,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,370,1753271857290,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,371,1753273454908,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,372,1753275346386,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,373,1753276909403,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,374,1753278478495,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,376,1753281414195,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,377,1753282531597,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,378,1753284033700,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,379,1753285003141,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,380,1753285947058,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,381,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,382,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,383,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,384,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,385,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,386,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,387,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,388,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,389,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,390,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,391,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,392,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,393,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,394,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,395,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,396,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,397,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,398,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,399,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,400,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,401,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,402,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,403,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,404,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,405,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,406,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,407,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,408,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,409,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,410,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,411,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,412,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,413,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,414,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,415,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,416,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,417,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,418,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,419,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,420,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,421,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,422,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,423,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,424,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,425,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,426,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,427,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,428,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,429,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,430,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,431,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,432,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,433,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,434,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,435,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,436,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,437,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,438,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,439,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,440,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,441,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,442,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,443,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,444,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,445,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,446,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,447,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,448,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,449,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,450,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,451,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,452,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,453,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,454,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,455,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,456,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,457,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,458,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,459,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,460,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,461,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,462,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,463,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,464,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,465,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,466,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,467,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,468,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,469,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,470,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,471,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,472,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,473,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,474,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,475,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,476,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,477,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,478,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,479,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,480,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,481,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,482,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,483,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,484,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,485,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,486,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,487,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,488,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,489,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,490,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,491,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,492,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,493,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,494,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,495,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,496,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,497,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,498,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,499,1753286902448,0.9995442708333333
EXPERIMENT FREEZE AND REUSE | Instances/4_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,5e47aec98421454e83ecca4cb023a011,best_fitness,500,1753286902448,0.9995442708333333


==> best_fitness_5_update.csv <==
Run,Run ID,metric,step,timestamp,value
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,0,1751901812249,0.6053385416666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,1,1751902380487,0.6053385416666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,2,1751902931824,0.6292317708333334
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,3,1751903450242,0.6292317708333334
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,4,1751903922770,0.8119466145833333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,5,1751904331088,0.8515299479166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,6,1751904709767,0.9124348958333334
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,7,1751905171517,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,8,1751905687210,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,9,1751906138413,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,11,1751907008889,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,12,1751907513227,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,13,1751908036808,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,14,1751908566156,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,15,1751908977823,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,16,1751909526956,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,17,1751909914915,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,18,1751910307819,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,19,1751910757205,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,20,1751911230778,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,22,1751912116329,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,23,1751912524518,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,24,1751912797385,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,25,1751913105864,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,26,1751913411122,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,27,1751913664468,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,28,1751914046602,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,29,1751914489156,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,30,1751915032594,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,31,1751915509254,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,33,1751916358616,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,34,1751916626111,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,35,1751917039341,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,36,1751917516280,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,37,1751917958582,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,38,1751918228257,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,39,1751918616928,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,40,1751919005270,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,41,1751919401939,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,43,1751920192063,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,44,1751920466982,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,45,1751920887562,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,46,1751921356517,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,47,1751921748418,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,48,1751922193766,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,49,1751922685901,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,50,1751923163902,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,51,1751923620997,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,52,1751924190985,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,54,1751924956118,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,55,1751925219903,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,56,1751925537013,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,57,1751925833576,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,58,1751926107036,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,59,1751926371151,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,60,1751926805962,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,61,1751927197080,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,62,1751927604891,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,63,1751928046379,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,65,1751928972866,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,66,1751929490163,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,67,1751929886296,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,68,1751930290011,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,69,1751930741390,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,70,1751931195176,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,71,1751931601032,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,72,1751932082040,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,73,1751932621660,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,75,1751933503541,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,76,1751933899328,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,77,1751934374820,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,78,1751934851417,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,79,1751935303556,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,80,1751935669383,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,81,1751936080142,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,82,1751936560879,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,83,1751937017164,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,84,1751937469326,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,86,1751938419373,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,87,1751938910444,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,88,1751939304967,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,89,1751939689004,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,90,1751940259861,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,91,1751940755173,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,92,1751941290233,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,93,1751941823216,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,94,1751942355633,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,95,1751942871678,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,97,1751943839053,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,98,1751944266750,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,99,1751944853873,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,100,1751945386941,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,101,1751945851831,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,102,1751946285136,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,103,1751946533926,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,104,1751946790916,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,105,1751947252743,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,107,1751947942528,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,108,1751948190006,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,109,1751948448326,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,110,1751948731628,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,111,1751949168343,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,112,1751949639012,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,113,1751950015185,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,114,1751950495573,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,115,1751950993434,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,116,1751951435771,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,118,1751952115611,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,119,1751952606419,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,120,1751953057212,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,121,1751953501915,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,122,1751953944716,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,123,1751954357042,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,124,1751954755052,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,125,1751955147968,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,126,1751955535791,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,127,1751955949807,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,129,1751956694993,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,130,1751957129255,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,131,1751957564338,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,132,1751958020695,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,133,1751958484388,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,134,1751958984558,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,135,1751959600699,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,136,1751960093570,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,137,1751960686069,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,138,1751961280721,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,140,1751962392934,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,141,1751962860922,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,142,1751963433376,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,143,1751964160397,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,144,1751964703604,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,145,1751965171853,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,146,1751965576357,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,147,1751966070583,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,148,1751966593380,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,150,1751967587070,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,151,1751967895303,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,152,1751968188214,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,153,1751968500239,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,154,1751968942163,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,155,1751969248379,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,156,1751969558695,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,157,1751969844306,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,158,1751969864316,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,159,1751970334272,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,161,1751971067132,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,162,1751971609142,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,163,1751972107033,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,164,1751972445865,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,165,1751972696322,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,166,1751973099886,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,167,1751973381738,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,168,1751973397707,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,169,1751973829586,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,170,1751974082140,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,172,1751974796440,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,173,1751975225843,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,174,1751975639644,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,175,1751976239749,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,176,1751976805058,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,177,1751977244665,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,178,1751977626313,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,179,1751978062421,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,180,1751978465030,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,182,1751979310293,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,183,1751979595063,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,184,1751979892383,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,185,1751980493651,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,186,1751980932626,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,187,1751981462146,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,188,1751981930647,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,189,1751982567335,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,190,1751983131459,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,191,1751983629184,0.9399739583333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,193,1751984592056,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,194,1751985097289,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,195,1751985584958,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,196,1751986041097,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,197,1751986549938,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,198,1751987059331,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,199,1751987566540,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,200,1751988059184,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,201,1751988596027,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,202,1751989139744,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,204,1751990037118,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,205,1751990387174,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,206,1751990828171,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,207,1751991334591,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,208,1751991847485,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,209,1751992369340,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,210,1751992968943,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,211,1751993477850,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,212,1751993956232,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,214,1751994946513,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,215,1751995417139,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,216,1751995899353,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,217,1751996284306,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,218,1751996731876,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,219,1751997223189,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,220,1751997715643,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,221,1751998269672,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,222,1751998746794,0.9457682291666667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,223,1751999239145,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,225,1752000108711,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,226,1752000574340,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,227,1752000962478,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,228,1752001358833,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,229,1752001725904,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,230,1752001996238,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,231,1752002250731,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,232,1752002502227,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,233,1752002775425,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,234,1752003232091,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,236,1752004128276,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,237,1752004571718,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,238,1752005080678,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,239,1752005550953,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,240,1752006002757,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,241,1752006407659,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,242,1752006866422,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,243,1752007341402,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,244,1752007808315,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,245,1752008281300,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,247,1752009196338,0.94697265625
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,248,1752009645004,0.9507161458333333
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,249,1752010071665,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,250,1752010535960,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,251,1752010950997,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,252,1752011446333,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,253,1752011843382,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,254,1752012297769,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,255,1752012728587,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,257,1752013699777,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,258,1752014212289,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,259,1752014667798,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,260,1752015219099,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,261,1752015672168,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,262,1752016104314,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,263,1752016595689,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,264,1752017017206,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,265,1752017511939,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,266,1752017899967,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,268,1752018817886,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,269,1752019263464,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,270,1752019857015,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,271,1752020311367,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,272,1752020587763,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,273,1752020869449,0.9560221354166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,274,1752021299926,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,275,1752021822729,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,276,1752022218968,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,277,1752022734125,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,279,1752023593639,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,280,1752023941953,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,281,1752024381274,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,282,1752024846832,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,283,1752025221957,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,284,1752025597148,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,285,1752025952988,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,286,1752026361832,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,287,1752026769572,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,289,1752027707979,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,290,1752028212497,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,291,1752028666168,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,292,1752029089585,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,293,1752029572321,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,294,1752029858675,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,295,1752030393864,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,296,1752030845092,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,297,1752031278294,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,298,1752031718084,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,300,1752032018003,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,301,1752032298335,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,302,1752032571702,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,303,1752032839510,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,304,1752032856603,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,305,1752033139140,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,306,1752033608708,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,307,1752034048328,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,308,1752034509811,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,309,1752034911531,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,311,1752035486909,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,312,1752035763466,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,313,1752036035438,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,314,1752036052115,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,315,1752036522921,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,316,1752036973828,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,317,1752037435098,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,318,1752037885713,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,319,1752038296790,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,321,1752039011250,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,322,1752039569787,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,323,1752040026308,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,324,1752040289779,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,325,1752040763813,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,326,1752041048600,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,327,1752041319778,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,328,1752041597617,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,329,1752041865996,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,330,1752042122024,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,332,1752042868175,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,333,1752043375526,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,334,1752043654406,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,335,1752043907168,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,336,1752044198906,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,337,1752044673310,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,338,1752045147254,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,339,1752045695610,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,340,1752046233678,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,341,1752046880146,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,343,1752047841329,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,344,1752048118261,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,345,1752048605954,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,346,1752049122046,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,347,1752049598706,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,348,1752050158762,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,349,1752050494123,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,350,1752050813291,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,351,1752051196133,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,352,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,355,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,356,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,357,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,358,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,359,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,360,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,361,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,362,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,363,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,364,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,365,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,366,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,367,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,368,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,369,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,370,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,371,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,372,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,373,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,374,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,375,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,376,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,377,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,378,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,379,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,380,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,381,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,382,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,383,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,384,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,385,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,386,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,387,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,388,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,389,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,390,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,391,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,392,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,393,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,394,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,395,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,396,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,397,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,398,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,399,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,400,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,401,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,402,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,403,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,404,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,405,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,406,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,407,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,408,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,409,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,410,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,411,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,412,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,413,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,414,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,415,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,416,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,417,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,418,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,419,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,420,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,421,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,422,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,423,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,424,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,425,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,426,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,427,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,428,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,429,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,430,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,431,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,432,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,433,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,434,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,435,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,436,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,437,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,438,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,439,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,440,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,441,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,442,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,443,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,444,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,445,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,446,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,447,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,448,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,449,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,450,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,451,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,452,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,453,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,454,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,455,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,456,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,457,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,458,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,459,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,460,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,461,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,462,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,463,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,464,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,465,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,466,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,467,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,468,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,469,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,470,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,471,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,472,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,473,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,474,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,475,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,476,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,477,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,478,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,479,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,480,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,481,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,482,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,483,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,484,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,485,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,486,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,487,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,488,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,489,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,490,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,491,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,492,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,493,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,494,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,495,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,496,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,497,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,498,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,499,1752051944955,0.9831705729166667
EXPERIMENT FREEZE AND REUSE | Instances/5_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,d013498bf5c6404fb086c9d38a3c964b,best_fitness,500,1752051944955,0.9831705729166667


==> best_fitness_6.csv <==
Run,Run ID,metric,step,timestamp,value
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,0,1752069336330,0.38876953125
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,1,1752070135279,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,3,1752071683724,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,4,1752072634985,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,6,1752074341995,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,7,1752075207409,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,9,1752076434317,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,10,1752077096591,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,12,1752078466999,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,14,1752079720944,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,15,1752080786121,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,17,1752082647402,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,18,1752083523321,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,20,1752085208013,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,21,1752086167928,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,23,1752087968705,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,25,1752089322148,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,26,1752089881147,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,28,1752090987324,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,29,1752091818214,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,31,1752093517922,0.6078450520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,32,1752094384857,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,34,1752095453483,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,35,1752096422113,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,37,1752097633713,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,39,1752098989800,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,40,1752099612520,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,42,1752101187612,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,43,1752102176013,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,45,1752103737117,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,46,1752104631977,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,48,1752105980318,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,50,1752107866871,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,51,1752108816235,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,53,1752110250406,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,54,1752111110190,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,56,1752112521975,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,57,1752113147815,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,59,1752114864535,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,60,1752115893395,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,62,1752117917037,0.64091796875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,64,1752119734188,0.6515950520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,65,1752120722577,0.6515950520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,67,1752122594058,0.6515950520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,68,1752123543415,0.6515950520833333
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,70,1752125522023,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,71,1752126137708,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,73,1752127670740,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,75,1752129601964,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,76,1752130667784,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,78,1752132809014,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,79,1752133767515,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,81,1752135275290,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,82,1752135873466,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,84,1752137842696,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,85,1752138759763,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,87,1752140730434,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,89,1752142354843,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,90,1752142925810,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,92,1752144509207,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,93,1752145181112,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,95,1752145800525,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,96,1752146437968,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,98,1752148161762,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,100,1752149828094,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,101,1752150709857,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,103,1752151845785,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,104,1752152735577,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,106,1752154374563,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,107,1752155324654,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,109,1752157303556,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,110,1752158195376,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,112,1752159693834,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,114,1752161282005,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,115,1752161845159,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,117,1752162947147,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,118,1752163719167,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,120,1752165518221,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,121,1752166358984,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,123,1752168185539,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,125,1752169881265,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,126,1752170772599,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,128,1752171372986,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,129,1752171397842,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,131,1752172925114,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,132,1752173798403,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,134,1752175479890,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,135,1752176060576,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,137,1752177307649,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,139,1752179247576,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,140,1752180173900,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,142,1752181717168,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,143,1752182307250,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,145,1752184057347,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,146,1752185093871,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,148,1752187231980,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,150,1752189536918,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,151,1752190827407,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,153,1752192737469,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,154,1752193595714,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,156,1752195295381,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,157,1752195889296,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,159,1752197058893,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,160,1752197691231,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,162,1752198787285,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,164,1752199381477,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,165,1752200037955,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,167,1752201210283,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,168,1752201767057,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,170,1752203075149,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,171,1752203101222,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,173,1752204677077,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,175,1752206627859,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,176,1752207535421,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,178,1752209496421,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,179,1752210371149,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,181,1752211815275,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,182,1752212686459,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,184,1752213849066,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,185,1752214637208,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,187,1752216089047,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,189,1752217220815,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,190,1752217794968,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,192,1752218436902,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,193,1752219141459,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,195,1752220900416,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,196,1752221577360,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,198,1752223014128,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,200,1752224710714,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,201,1752225581684,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,203,1752227030108,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,204,1752227612382,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,206,1752228236831,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,207,1752228261253,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,209,1752228847013,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,210,1752229637566,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,212,1752231033330,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,214,1752232257619,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,215,1752233206549,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,217,1752234358694,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,218,1752235291163,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,220,1752237179134,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,221,1752238192377,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,223,1752240160311,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,225,1752242130193,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,226,1752243186934,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,228,1752244917523,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,229,1752246021505,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,231,1752247759473,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,232,1752248601079,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,234,1752250193199,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,235,1752250950026,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,237,1752252823869,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,239,1752254035231,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,240,1752254601281,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,242,1752256324773,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,243,1752257237142,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,245,1752258901316,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,246,1752259702976,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,248,1752261526316,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,250,1752263424997,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,251,1752264297004,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,253,1752266077571,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,254,1752266834555,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,256,1752268309195,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,257,1752269144272,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,259,1752270991174,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,260,1752271773618,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,262,1752273503867,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,264,1752275271364,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,265,1752276234533,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,267,1752277617936,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,268,1752278496720,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,270,1752280164767,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,271,1752280669601,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,273,1752282100961,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,275,1752283668334,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,276,1752284415837,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,278,1752285870296,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,279,1752286756859,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,281,1752288197859,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,282,1752289096006,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,284,1752290929759,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,285,1752291935954,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,287,1752294020118,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,289,1752295627333,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,290,1752296269981,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,292,1752297958368,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,293,1752298586007,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,295,1752300487308,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,296,1752301320393,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,298,1752303043897,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,300,1752304307898,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,301,1752304892011,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,303,1752306320551,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,304,1752307196419,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,306,1752309060603,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,307,1752310100238,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,309,1752311721507,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,310,1752312689425,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,312,1752314560678,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,314,1752316448658,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,315,1752317408573,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,317,1752319131819,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,318,1752319775692,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,320,1752320394274,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,321,1752320981502,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,323,1752322514790,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,325,1752324335189,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,326,1752325233181,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,328,1752326346723,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,329,1752327220146,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,331,1752328443226,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,332,1752329224070,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,334,1752330864032,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,335,1752331614039,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,337,1752333375836,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,339,1752334788600,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,340,1752335628226,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,342,1752337109011,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,343,1752337678774,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,345,1752339409404,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,346,1752340296571,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,348,1752340889348,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,350,1752342678108,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,351,1752343498421,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,353,1752345020094,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,354,1752345720083,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,356,1752347168151,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,357,1752347946839,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,359,1752349705971,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,360,1752350601732,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,362,1752352628789,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,364,1752354228281,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,365,1752355104831,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,367,1752356932448,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,368,1752357928986,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,370,1752358648386,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,371,1752359342881,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,373,1752360295721,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,375,1752362579844,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,376,1752363679623,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,378,1752365886626,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,379,1752366797673,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,381,1752368342944,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,382,1752369216615,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,384,1752370709370,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,385,1752371541338,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,387,1752373431786,0.7035807291666667
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,389,1752375160773,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,390,1752375780225,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,392,1752377962045,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,393,1752379005916,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,395,1752380739992,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,396,1752381598621,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,398,1752383406310,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,400,1752385178780,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,401,1752385994502,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,403,1752387860362,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,404,1752388698912,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,406,1752390168880,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,407,1752390931009,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,409,1752392671390,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,410,1752393595510,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,412,1752395851197,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,414,1752397896606,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,415,1752398618242,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,417,1752399883088,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,418,1752400825559,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,420,1752402835616,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,421,1752403875967,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,423,1752405866330,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,425,1752408423533,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,426,1752409271147,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,428,1752410950983,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,429,1752411525871,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,431,1752412772689,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,432,1752413563149,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,434,1752415300233,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,435,1752416302607,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,437,1752418138331,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,439,1752419843918,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,440,1752419868641,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,442,1752421578576,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,443,1752422150330,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,445,1752422733364,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,446,1752422759799,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,448,1752424038379,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,450,1752426087162,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,451,1752426732692,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,453,1752428248697,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,454,1752428947690,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,456,1752431137237,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,457,1752432172350,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,459,1752433977903,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,460,1752434809145,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,462,1752436592749,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,464,1752438569614,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,465,1752439445902,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,467,1752441108654,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,468,1752441763580,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,470,1752443382494,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,471,1752444002171,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,473,1752445923292,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,475,1752447856864,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,476,1752448740964,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,478,1752450109064,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,479,1752451050388,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,481,1752452805329,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,482,1752453649065,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,484,1752455159161,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,485,1752455965872,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,487,1752457623958,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,489,1752459228200,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,490,1752459946555,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,492,1752461849490,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,493,1752462563521,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,495,1752464643613,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,496,1752465858053,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,498,1752467685793,0.80263671875
EXPERIMENT FREEZE AND REUSE | Instances/6_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,10191d4afb19417f9c66339d30a32ee3,best_fitness,499,1752468514857,0.80263671875


==> best_fitness_7.csv <==
Run,Run ID,metric,step,timestamp,value
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,0,1752473715874,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,1,1752475415745,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,3,1752477995041,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,4,1752479716943,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,6,1752482721126,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,7,1752484220592,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,9,1752486866946,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,10,1752487533285,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,12,1752490889866,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,14,1752494048699,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,15,1752495341491,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,17,1752498649395,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,18,1752500713914,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,20,1752505518102,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,21,1752505586172,0.42552083333333335
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,23,1752508755855,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,25,1752512868082,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,26,1752514341797,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,28,1752517100161,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,29,1752518074234,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,31,1752521143668,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,32,1752522518749,0.4268880208333333
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,34,1752525841515,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,35,1752528110705,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,37,1752531536754,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,39,1752535015024,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,40,1752537430026,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,42,1752540767599,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,43,1752542412947,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,45,1752544764810,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,46,1752545851226,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,48,1752547077911,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,50,1752548123206,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,51,1752549176935,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,53,1752551752352,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,54,1752551792466,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,56,1752554617154,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,57,1752556134290,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,59,1752559568243,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,60,1752560523455,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,62,1752563972652,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,64,1752566701554,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,65,1752568385789,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,67,1752572836452,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,68,1752574746332,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,70,1752578785924,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,71,1752579669751,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,73,1752582479142,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,75,1752586296382,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,76,1752587712835,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,78,1752591238966,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,79,1752593279888,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,81,1752595822840,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,82,1752596828327,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,84,1752598505906,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,85,1752599920185,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,87,1752601350575,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,89,1752604673785,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,90,1752606288593,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,92,1752610504791,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,93,1752612285097,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,95,1752615067149,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,96,1752617140956,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,98,1752619358734,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,100,1752622420923,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,101,1752623507402,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,103,1752624775883,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,104,1752624816143,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,106,1752627478711,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,107,1752629334555,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,109,1752631810608,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,110,1752632654280,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,112,1752635770624,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,114,1752639322070,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,115,1752640486277,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,117,1752643392173,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,118,1752645160281,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,120,1752648661797,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,121,1752650787329,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,123,1752652803102,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,125,1752655807782,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,126,1752658150283,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,128,1752661297576,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,129,1752662049162,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,131,1752666591941,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,132,1752669896371,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,134,1752676974595,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,135,1752679526748,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,137,1752687221391,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,139,1752692369495,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,140,1752695922581,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,142,1752699520154,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,143,1752702354125,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,145,1752708692475,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,146,1752710694627,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,148,1752715484989,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,150,1752721024466,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,151,1752724231252,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,153,1752725962880,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,154,1752726917215,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,156,1752730186369,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,157,1752732025050,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,159,1752734728624,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,160,1752735723930,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,162,1752739627565,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,164,1752741934520,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,165,1752745007460,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,167,1752750275202,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,168,1752753099465,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,170,1752760246637,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,171,1752763041270,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,173,1752767456644,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,175,1752771723145,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,176,1752774933088,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,178,1752780258208,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,179,1752783182648,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,181,1752788745054,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,182,1752791666033,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,184,1752796249166,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,185,1752799516770,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,187,1752807064159,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,189,1752813316569,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,190,1752816404363,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,192,1752823035637,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,193,1752825909858,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,195,1752830325660,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,196,1752833461642,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,198,1752836659154,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,200,1752837893227,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,201,1752839383048,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,203,1752842388469,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,204,1752843146151,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,206,1752845283902,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,207,1752847037908,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,209,1752850161320,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,210,1752851629330,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,212,1752854180527,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,214,1752856692478,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,215,1752858401420,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,217,1752860491811,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,218,1752861332768,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,220,1752864997852,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,221,1752866460103,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,223,1752869825856,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,225,1752872755384,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,226,1752874905817,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,228,1752878827498,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,229,1752880891039,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,231,1752883423816,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,232,1752884672889,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,234,1752888009743,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,235,1752889655097,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,237,1752892501746,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,239,1752895532198,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,240,1752897336978,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,242,1752900836778,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,243,1752902878575,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,245,1752905291231,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,246,1752907960649,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,248,1752912673146,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,250,1752915841891,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,251,1752916571788,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,253,1752918116863,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,254,1752919771410,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,256,1752921955093,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,257,1752923349221,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,259,1752926624509,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,260,1752927615968,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,262,1752929324783,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,264,1752930664962,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,265,1752932191812,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,267,1752935856909,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,268,1752937082663,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,270,1752940005625,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,271,1752941166927,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,273,1752943547897,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,275,1752946761994,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,276,1752948909497,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,278,1752951716516,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,279,1752952925635,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,281,1752955490306,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,282,1752957629849,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,284,1752961195731,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,285,1752963494577,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,287,1752967039015,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,289,1752970929561,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,290,1752972727261,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,292,1752976352307,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,293,1752978772831,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,295,1752982701806,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,296,1752984163736,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,298,1752985592354,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,300,1752988982938,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,301,1752990133561,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,303,1752992491927,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,304,1752994583889,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,306,1752996018528,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,307,1752996742455,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,309,1752998452680,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,310,1753000003367,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,312,1753002641082,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,314,1753005148389,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,315,1753006744403,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,317,1753010292443,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,318,1753011956962,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,320,1753014372623,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,321,1753015477378,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,323,1753018008240,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,325,1753020619035,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,326,1753022418262,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,328,1753025403104,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,329,1753027546193,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,331,1753029767979,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,332,1753030531117,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,334,1753032510733,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,335,1753034401561,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,337,1753037542048,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,339,1753040669333,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,340,1753041709630,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,342,1753044590373,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,343,1753046290860,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,345,1753048629574,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,346,1753049892019,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,348,1753051336493,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,350,1753055711240,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,351,1753057536401,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,352,1753059311892,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,353,1753060655799,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,354,1753062236887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,356,1753065493517,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,357,1753066746054,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,359,1753069851563,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,360,1753071600993,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,362,1753075031193,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,364,1753076222640,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,365,1753077395805,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,367,1753081055588,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,368,1753083301762,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,370,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,371,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,372,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,373,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,374,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,375,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,376,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,377,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,378,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,379,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,380,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,381,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,382,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,383,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,384,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,385,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,386,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,387,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,388,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,389,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,390,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,391,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,392,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,393,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,394,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,395,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,396,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,397,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,398,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,399,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,400,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,401,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,402,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,403,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,404,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,405,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,406,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,407,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,408,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,409,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,410,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,411,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,412,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,413,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,414,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,415,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,416,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,417,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,418,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,419,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,420,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,421,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,422,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,423,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,424,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,425,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,426,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,427,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,428,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,429,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,430,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,431,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,432,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,433,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,434,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,435,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,436,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,437,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,438,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,439,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,440,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,441,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,442,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,443,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,444,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,445,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,446,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,447,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,448,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,449,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,450,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,451,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,452,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,453,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,454,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,455,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,456,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,457,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,458,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,459,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,460,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,461,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,462,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,463,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,464,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,465,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,466,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,467,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,468,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,469,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,470,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,471,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,472,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,473,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,474,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,475,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,476,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,477,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,478,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,479,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,480,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,481,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,482,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,483,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,484,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,485,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,486,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,487,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,488,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,489,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,490,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,491,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,492,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,493,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,494,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,495,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,496,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,497,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,498,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,499,1753086894887,0.50166015625
EXPERIMENT FREEZE AND REUSE | Instances/7_cities | POWELL 1000 | 500 SA iter| ALL PARAMS,44cae16d204644a59425f19a68faf6e5,best_fitness,500,1753086894887,0.50166015625

